The embedded Nash problem of birational models of rational triple singularities

We consider the question whether one can construct an embedded resolution of singularities of a singular variety $X\subset \textbf{A}^n$ from the data of the irreducible components of the spaces of jets (of $X$) centered at the singular locus of $X.$ We show that the answer is no in general and that it is yes for some birational models of rational triple surface singularities.

==> Arxiv_submission/NPB2lbis.eps_t <==
\begin{picture}(0,0)%
\epsfig{file=NPB2lbis.eps}%
\end{picture}%
\setlength{\unitlength}{3158sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(11790,4579)(1156,-6080)
\put(9226,-6016){\makebox(0,0)[lb]{\smash{{\SetFigFont{10}{12.0}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$l\ge k+1$}%
}}}}
\put(3031,-6031){\makebox(0,0)[lb]{\smash{{\SetFigFont{10}{12.0}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$l<k+1$}%
}}}}
\end{picture}%

